Exact Acceleration of K-Means++ and K-Means$\|$

K-Means++ and its distributed variant K-Means$\|$ have become de facto tools for selecting the initial seeds of K-means. While alternatives have been developed, the effectiveness, ease of implementation, and theoretical grounding of the K-means++ and $\|$ methods have made them difficult to "best" from a holistic perspective. By considering the limited opportunities within seed selection to perform pruning, we develop specialized triangle inequality pruning strategies and a dynamic priority queue to show the first acceleration of K-Means++ and K-Means$\|$ that is faster in run-time while being algorithmicly equivalent. For both algorithms we are able to reduce distance computations by over $500\times$. For K-means++ this results in up to a 17$\times$ speedup in run-time and a $551\times$ speedup for K-means$\|$. We achieve this with simple, but carefully chosen, modifications to known techniques which makes it easy to integrate our approach into existing implementations of these algorithms.

==> results/HIGGS_kbb_11000000_28.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,6.75E+09,221.494,5.06E+09,217.507
64,1.43E+10,486.458,8.22E+09,474.139
128,2.84E+10,1025.062,1.42E+10,869.818
256,5.65E+10,2428.903,2.19E+10,1468.345
512,1.12E+11,5483.212,3.34E+10,2470.139
1024,2.32E+11,11319.38,5.04E+10,4558.158
2048,4.88E+11,24890.924,7.47E+10,10453.961
4096,8.69E+11,54734.279,1.08E+11,18921.27

==> results/HIGGS_kpp_11000000_28.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,6.82E+08,44.065,5.72845954E+08,41.951
64,1.386E+09,88.927,1.0201266E+09,77.263
128,2.794E+09,178.608,1.658183498E+09,133.702
256,5.61E+09,357.74,2.54615028E+09,219.357
512,1.1242E+10,717.774,4.063977342E+09,366.172
1024,2.2506E+10,1431.514,5.990312848E+09,569.826
2048,4.5034E+10,2918.267,8.65127819E+09,908.164
4096,9.009E+10,5979.731,1.206210661E+10,1376.659

==> results/Range-Queries-Aggregates.csv_kbb_200000_8.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,1.31523629E+08,2.765,1.7528662E+07,0.74
64,2.5491471E+08,5.469,2.0591138E+07,0.909
128,5.28365844E+08,11.572,2.6927139E+07,1.22
256,1.026145169E+09,25.403,3.1811111E+07,1.481
512,2.009637315E+09,56.232,3.9013308E+07,1.892
1024,4.019139297E+09,110.169,4.9757855E+07,2.544
2048,7.934942519E+09,206.749,6.3970175E+07,3.548
4096,1.5219383881E+10,402.551,8.5541954E+07,5.489

==> results/Range-Queries-Aggregates.csv_kpp_200000_8.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,1.24E+07,0.415,4475320.0,0.203
64,2.52E+07,0.771,5952336.0,0.256
128,5.08E+07,1.527,7567990.0,0.36
256,1.02E+08,3.072,9510164.0,0.509
512,2.044E+08,6.063,1.2729534E+07,0.884
1024,4.092E+08,12.079,1.6314974E+07,1.675
2048,8.188E+08,24.113,2.3121592E+07,3.379
4096,1.638E+09,48.16,4.0386026E+07,5.107

==> results/SUSY_kbb_5000000_18.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3.609906851E+09,93.4,1.525866602E+09,69.48
64,6.299722146E+09,166.567,2.422699586E+09,116.257
128,1.2178967842E+10,333.559,3.500359794E+09,176.268
256,2.6295136664E+10,893.59,4.639174851E+09,255.092
512,5.1501400132E+10,2075.305,6.376085488E+09,383.146
1024,1.01787417806E+11,4077.699,7.942479911E+09,532.603
2048,2.03938156499E+11,8361.919,1.0006529868E+10,814.631
4096,3.99922724895E+11,17842.704,1.242032367E+10,1283.228

==> results/SUSY_kpp_5000000_18.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3.1E+08,13.16,2.19474302E+08,11.236
64,6.3E+08,26.269,3.55663606E+08,18.998
128,1.27E+09,52.651,5.75044378E+08,32.161
256,2.55E+09,105.636,8.27258388E+08,50.337
512,5.11E+09,210.815,1.093577118E+09,74.336
1024,1.023E+10,422.471,1.459283038E+09,111.128
2048,2.047E+10,844.33,1.88336967E+09,162.631
4096,4.095E+10,1688.48,2.459752836E+09,246.793

==> results/aloi.scale_kbb_108000_128.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,8.5523377E+07,17.236,5.1144429E+07,11.885
64,1.43147569E+08,29.979,8.0734582E+07,20.089
128,2.68356891E+08,55.671,1.29953026E+08,34.715
256,5.31485187E+08,116.552,1.95224724E+08,52.213
512,1.109982993E+09,264.542,2.75080325E+08,82.565
1024,2.125070123E+09,581.91,3.53476737E+08,121.497
2048,4.108434439E+09,1116.777,4.01302508E+08,144.276
4096,7.642516077E+09,1786.598,4.011525E+08,122.406

==> results/aloi.scale_kpp_108000_128.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,6696000.0,1.184,4981238.0,0.91
64,1.3608E+07,2.29,9532088.0,1.732
128,2.7432E+07,4.775,1.579018E+07,2.96
256,5.508E+07,9.382,2.5851212E+07,5.1
512,1.10376E+08,18.96,4.397517E+07,8.668
1024,2.20968E+08,38.212,6.4496266E+07,12.89
2048,4.42152E+08,76.434,9.5102864E+07,20.864
4096,8.8452E+08,152.365,1.41800892E+08,32.475

==> results/cod-rna_kbb_59535_8.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,4.2016042E+07,1.071,7038313.0,0.62
64,7.5422161E+07,1.695,1.0091088E+07,0.409
128,1.50794825E+08,3.342,1.4066802E+07,0.611
256,2.97405102E+08,7.345,1.8585543E+07,0.757
512,5.89009702E+08,14.95,2.412855E+07,1.042
1024,1.105731688E+09,27.089,2.9766419E+07,1.44
2048,2.008473813E+09,48.426,3.4573171E+07,1.931
4096,3.381487076E+09,87.128,4.9301987E+07,2.776

==> results/cod-rna_kpp_59535_8.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3691170.0,0.156,1356532.0,0.105
64,7501410.0,0.158,2010322.0,0.089
128,1.512189E+07,0.321,3020828.0,0.139
256,3.036285E+07,0.652,4658682.0,0.255
512,6.084477E+07,1.219,6882732.0,0.685
1024,1.2180861E+08,2.498,9875462.0,0.874
2048,2.4373629E+08,4.934,1.5679198E+07,1.327
4096,4.8759165E+08,10.073,3.1861292E+07,3.5

==> results/covtype.libsvm.binary_kbb_581012_54.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3.47383185E+08,18.914,8.8572421E+07,5.64
64,7.82883608E+08,42.046,1.04363864E+08,6.725
128,1.4816017E+09,82.346,9.3637575E+07,6.161
256,2.978298611E+09,170.704,1.11541605E+08,7.379
512,5.941596965E+09,367.97,1.14298402E+08,8.074
1024,1.191285578E+10,755.81,1.36121913E+08,10.167
2048,2.2997675412E+10,1440.422,1.51966537E+08,11.279
4096,4.6535396531E+10,2973.577,1.9331275E+08,16.492

==> results/covtype.libsvm.binary_kpp_581012_54.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3.6022744E+07,1.948,17935028,1.219
64,7.3207512E+07,3.848,28062562,1.728
128,1.47577048E+08,7.631,30411302,2.002
256,2.9631612E+08,15.555,33925092,2.524
512,5.93794264E+08,30.212,38667508,3.214
1024,1.188750552E+09,62.515,49460560,5.313
2048,2.378663128E+09,119.501,60184856,7.401
4096,4.75848828E+09,232.978,85812502,13.665

==> results/hetero_activity_recognition.csv_kbb_33741500_5.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,2.1661970679E+10,414.526,1.589251552E+09,70.367
64,4.3796171023E+10,869.545,1.963759752E+09,86.172
128,8.5094951437E+10,1750.149,2.308623908E+09,106.454
256,1.72751892708E+11,4077.488,2.84009184E+09,136.348
512,3.44347526087E+11,12630.606,3.318367749E+09,170.821
1024,6.98603996584E+11,30117.18,3.733037691E+09,207.054
2048,1.38393451723E+12,71813.225,4.24094906E+09,256.561
4096,2.70697591571E+12,171235.796,4.676512156E+09,310.943

==> results/hetero_activity_recognition.csv_kpp_33741500_5.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,2.091973E+09,57.203,375478228,19.761
64,4.251429E+09,114.65,490035134,27.518
128,8.570341E+09,230.329,660116260,42.311
256,1.7208165E+10,462.913,845847528,61.681
512,3.4483813E+10,918.724,1089747652,103.123
1024,6.9035109E+10,1838.992,1377960154,158.157
2048,1.38137701E+11,3678.123,1649819592,289.523
4096,2.76342885E+11,7347.55,1954088788,484.093

==> results/mnist_kbb_60000_780.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,4.1913582E+07,41.652,3.6999261E+07,38.759
64,7.7108017E+07,73.352,6.5959986E+07,68.433
128,1.52688474E+08,147.945,1.24656009E+08,126.528
256,3.07951554E+08,292.76,2.58026908E+08,257.86
512,5.88295055E+08,569.088,4.61502165E+08,504.198
1024,1.149527168E+09,1073.894,8.20944378E+08,847.639
2048,2.152636613E+09,1962.165,1.176085211E+09,1197.224
4096,3.731308471E+09,3416.556,1.198009653E+09,1247.514

==> results/mnist_kpp_60000_780.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,3720000.0,3.286,3652638.0,3.177
64,7560000.0,6.713,7151140.0,6.378
128,1.524E+07,13.506,1.436905E+07,12.942
256,3.06E+07,27.57,2.6405368E+07,23.903
512,6.132E+07,55.108,5.0883842E+07,47.123
1024,1.2276E+08,109.845,9.4444248E+07,86.363
2048,2.4564E+08,219.002,1.72499334E+08,160.112
4096,4.914E+08,438.48,3.09440198E+08,292.123

==> results/phishing_kbb_11055_68.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,7111385.4,1.4956000000000000,3410276.2,0.8176
64,1.3494221E+07,2.7702,6141829.4,1.434
128,2.52573344E+07,5.1256000000000000,1.090522E+07,2.5332000000000000
256,4.45180708E+07,9.092,1.73150034E+07,4.151600000000000
512,7.04557158E+07,14.633800000000000,2.1138692E+07,5.131
1024,9.39604676E+07,19.452200000000000,1.94802582E+07,4.9574
2048,1.315403888E+08,25.3392,1.81822936E+07,4.4102

==> results/phishing_kpp_11055_68.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,685410.0,0.133,627528.0,0.12
64,1392930.0,0.261,1206822.0,0.232
128,2807970.0,0.539,2205998.0,0.435
256,5638050.0,1.059,3671554.0,0.738
512,1.129821E+07,2.152,6180740.0,1.349
1024,2.261853E+07,4.298,1.0244214E+07,2.115
2048,4.525917E+07,8.615,1.5724128E+07,3.734

==> results/skin_nonskin_kbb_245057_3.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,1.52238657E+08,3.729,8789925.0,0.559
64,3.17302358E+08,8.352,9998969.0,0.646
128,5.76050262E+08,14.513,1.2584244E+07,0.813
256,1.044599804E+09,27.33,1.3963364E+07,0.859
512,1.91864905E+09,56.057,1.4683108E+07,1.001
1024,3.404828586E+09,105.568,1.6382601E+07,1.114
2048,5.746934157E+09,164.655,2.0990531E+07,1.631
4096,9.420204816E+09,298.836,4.0090921E+07,3.387

==> results/skin_nonskin_kpp_245057_3.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,1.5193534E+07,0.348,3073834,0.168
64,3.0877182E+07,0.676,3485532,0.133
128,6.2244478E+07,1.362,4235114,0.214
256,1.2497907E+08,2.705,4676408,0.34
512,2.50448254E+08,5.37,6022826,0.646
1024,5.01386622E+08,10.744,7848750,1.077
2048,1.003263358E+09,21.464,12604692,1.978
4096,2.00701683E+09,42.948,26659312,4.646

==> results/web48m.csv_kbb_45811882_5.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,8.77983667E+09,229.054,623436094,28.529
64,1.4911656222E+10,295.373,697252419,30.295
128,2.833533984E+10,570.39,1560349278,58.132
256,5.5394620395E+10,1281.804,1856035373,68.42
512,1.02940158769E+11,3762.448,2593849428,99.32
1024,2.13733080021E+11,7835.466,4896751062,230.784
2048,4.3496819115E+11,16432.037,7556489663,414.342
4096,8.69066445919E+11,34460.215,1.776275798E+10,920.88

==> results/web48m.csv_kpp_45811882_5.csv <==
k,dist_avg,time_avg,tia_dist_avg,tia_time_avg
32,2.840336684E+09,58.299,419088414,20.87
64,5.772297132E+09,119.495,455674246,27.676
128,1.1636218028E+10,238.275,459222088,36.341
256,2.336405982E+10,479.204,461267324,51.157
512,4.6819743404E+10,934.29,532819260,83.039
1024,9.3731110572E+10,1826.281,472932800,188.109
2048,1.87553844908E+11,3649.622,470415014,309.123
4096,3.7519931358E+11,7314.448,507398146,499.586
